DWIE: an entity-centric dataset for multi-task document-level information extraction

This paper presents DWIE, the 'Deutsche Welle corpus for Information Extraction', a newly created multi-task dataset that combines four main Information Extraction (IE) annotation subtasks: (i) Named Entity Recognition (NER), (ii) Coreference Resolution, (iii) Relation Extraction (RE), and (iv) Entity Linking. DWIE is conceived as an entity-centric dataset that describes interactions and properties of conceptual entities on the level of the complete document. This contrasts with currently dominant mention-driven approaches that start from the detection and classification of named entity mentions in individual sentences. Further, DWIE presented two main challenges when building and evaluating IE models for it. First, the use of traditional mention-level evaluation metrics for NER and RE tasks on entity-centric DWIE dataset can result in measurements dominated by predictions on more frequently mentioned entities. We tackle this issue by proposing a new entity-driven metric that takes into account the number of mentions that compose each of the predicted and ground truth entities. Second, the document-level multi-task annotations require the models to transfer information between entity mentions located in different parts of the document, as well as between different tasks, in a joint learning setting. To realize this, we propose to use graph-based neural message passing techniques between document-level mention spans. Our experiments show an improvement of up to 5.5 F1 percentage points when incorporating neural graph propagation into our joint model. This demonstrates DWIE's potential to stimulate further research in graph neural networks for representation learning in multi-task IE. We make DWIE publicly available at https://github.com/klimzaporojets/DWIE.

==> figures/results/prop_graph_plots_data.csv <==
setup,task,prop_type,prop_nr,metric,result,stdev
joint,ner,coref_prop,0,s-f1,0.8447526347292471,0.0012409282333398072
joint,ner,coref_prop,1,s-f1,0.8587608840204762,0.0020801961936170155
joint,ner,coref_prop,2,s-f1,0.8596810141183442,0.002257318348910959
joint,ner,coref_prop,3,s-f1,0.8584430737976891,0.0015041768110392185
joint,ner,rel_prop,0,s-f1,0.8444299826808935,0.002497733074429491
joint,ner,rel_prop,1,s-f1,0.8475324549505494,0.0017858964151587684
joint,ner,rel_prop,2,s-f1,0.8517920914914096,0.0015707630526357488
joint,ner,rel_prop,3,s-f1,0.8498119796860917,0.0016352834509720006
joint,ner,att_prop,0,s-f1,0.8432512187007252,0.0036296037141697658
joint,ner,att_prop,1,s-f1,0.8549107501578792,0.0025262688643775916
joint,ner,att_prop,2,s-f1,0.8600358396044978,0.001963228762061397
joint,ner,att_prop,3,s-f1,0.8609307831945369,0.0018202762669922556
joint,coref,coref_prop,0,coref-avg,0.9028054478812507,0.0034943895888534296
joint,coref,coref_prop,1,coref-avg,0.8972753908428129,0.0011833897729633894
joint,coref,coref_prop,2,coref-avg,0.8994672744593903,0.002105307026666007
joint,coref,coref_prop,3,coref-avg,0.9009728008749032,0.001420251707502136
joint,coref,rel_prop,0,coref-avg,0.9029843929767306,0.0018987871976891785
joint,coref,rel_prop,1,coref-avg,0.8993848606851459,0.000999640157830727
joint,coref,rel_prop,2,coref-avg,0.8985676344956871,0.002762265374975186
joint,coref,rel_prop,3,coref-avg,0.8986421772401786,0.0021831750892557632
joint,coref,att_prop,0,coref-avg,0.9039755943944647,0.0023050713706901232
joint,coref,att_prop,1,coref-avg,0.8985145315765761,0.002449903709777201
joint,coref,att_prop,2,coref-avg,0.9007157954212633,0.002070674751452785
joint,coref,att_prop,3,coref-avg,0.8998393586542833,0.001689921138628393
joint,rel,coref_prop,0,s-f1,0.6666308690269037,0.006778078437827187
joint,rel,coref_prop,1,s-f1,0.7041427117452052,0.004677862763610548
joint,rel,coref_prop,2,s-f1,0.7095634154873218,0.004749979384814604
joint,rel,coref_prop,3,s-f1,0.7028806736856278,0.0020818196132495062
joint,rel,rel_prop,0,s-f1,0.6645129199126313,0.007202039662631968
joint,rel,rel_prop,1,s-f1,0.6866622726006009,0.008012935397628783
joint,rel,rel_prop,2,s-f1,0.6880169099501484,0.007911121653562482
joint,rel,rel_prop,3,s-f1,0.6792856337251282,0.007334050984289831
joint,rel,att_prop,0,s-f1,0.6710103008118886,0.0022613491703329805
joint,rel,att_prop,1,s-f1,0.7046843485842021,0.009894036199301378
joint,rel,att_prop,2,s-f1,0.7129120696802398,0.007757531862208877
joint,rel,att_prop,3,s-f1,0.7205013343143593,0.004431998586430578
joint+bert,ner,coref_prop,0,s-f1,0.8635611057310892,0.0016711485340472649
joint+bert,ner,coref_prop,1,s-f1,0.8731211668369505,0.0014436580229933414
joint+bert,ner,coref_prop,2,s-f1,0.8747141755120277,0.0007003078740694451
joint+bert,ner,coref_prop,3,s-f1,0.8737907460110714,0.0022748195231919693
joint+bert,ner,rel_prop,0,s-f1,0.8635611057310892,0.0016711485340472649
joint+bert,ner,rel_prop,1,s-f1,0.8666709700103712,0.0033757014617262653
joint+bert,ner,rel_prop,2,s-f1,0.8696036452560012,0.002601769039207946
joint+bert,ner,rel_prop,3,s-f1,0.8641901228801825,0.00459354323191867
joint+bert,ner,att_prop,0,s-f1,0.8635611057310892,0.0016711485340472649
joint+bert,ner,att_prop,1,s-f1,0.8708637107681453,0.003409654710957125
joint+bert,ner,att_prop,2,s-f1,0.8766524430218907,0.0027454409997686217
joint+bert,ner,att_prop,3,s-f1,0.875912095100333,0.004838958764059658
joint+bert,coref,coref_prop,0,coref-avg,0.9161018485397928,0.002010497184606524
joint+bert,coref,coref_prop,1,coref-avg,0.9110378793030832,0.004304946937270809
joint+bert,coref,coref_prop,2,coref-avg,0.91282189016747,0.002257572148121732
joint+bert,coref,coref_prop,3,coref-avg,0.9131338321307625,0.0020297984544080643
joint+bert,coref,rel_prop,0,coref-avg,0.9161018485397928,0.002010497184606524
joint+bert,coref,rel_prop,1,coref-avg,0.9172047436491662,0.0019627809143995373
joint+bert,coref,rel_prop,2,coref-avg,0.9139016521679513,0.002772409077001408
joint+bert,coref,rel_prop,3,coref-avg,0.9063842329128974,0.003788681798461068
joint+bert,coref,att_prop,0,coref-avg,0.9161018485397928,0.002010497184606524
joint+bert,coref,att_prop,1,coref-avg,0.9119515066564704,0.002719004481699166
joint+bert,coref,att_prop,2,coref-avg,0.9106997867458716,0.0028246330207310415
joint+bert,coref,att_prop,3,coref-avg,0.911635740221191,0.0011837796682802526
joint+bert,rel,coref_prop,0,s-f1,0.6891669145150733,0.010343006892782464
joint+bert,rel,coref_prop,1,s-f1,0.7172354393399031,0.009323824833137697
joint+bert,rel,coref_prop,2,s-f1,0.7172336480724183,0.009309919830827297
joint+bert,rel,coref_prop,3,s-f1,0.7187056852163797,0.009424785660204112
joint+bert,rel,rel_prop,0,s-f1,0.6891669145150733,0.010343006892782464
joint+bert,rel,rel_prop,1,s-f1,0.7106423444468783,0.00938894387577186
joint+bert,rel,rel_prop,2,s-f1,0.7139372460284139,0.0037251064284646593
joint+bert,rel,rel_prop,3,s-f1,0.707097432872973,0.00692490722783603
joint+bert,rel,att_prop,0,s-f1,0.6891669145150733,0.010343006892782464
joint+bert,rel,att_prop,1,s-f1,0.7222180729325418,0.0033446725190860362
joint+bert,rel,att_prop,2,s-f1,0.7296248485098508,0.008107328073321438
joint+bert,rel,att_prop,3,s-f1,0.7293094022967168,0.010983882307915523
single,ner,att_prop,0,m-f1,0.857017979242352,0.0016392423314458009
single,ner,att_prop,1,m-f1,0.8604394147623456,0.0016571604254894826
single,ner,att_prop,2,m-f1,0.8704027012036343,0.002139952824831954
single,ner,att_prop,3,m-f1,0.8713547851466222,0.001263666950080669
single,coref,coref_prop,0,coref-avg,0.9063771014200543,0.002331084498778249
single,coref,coref_prop,1,coref-avg,0.906503842525937,0.002644259921874364
single,coref,coref_prop,2,coref-avg,0.905878030564197,0.002464541296425397
single,coref,coref_prop,3,coref-avg,0.9069639646595011,0.002781738574065077
single,coref,att_prop,0,coref-avg,0.9063771014200543,0.002331084498778249
single,coref,att_prop,1,coref-avg,0.9074842068045351,0.0042251316576422445
single,coref,att_prop,2,coref-avg,0.9090158256121504,0.0009662177062552966
single,coref,att_prop,3,coref-avg,0.9111977490582834,0.001692803034223008
single,rel,rel_prop,0,m-f1,0.682153526437437,0.006830634837687282
single,rel,rel_prop,1,m-f1,0.6816657864426916,0.002536002805733941
single,rel,rel_prop,2,m-f1,0.6796838947508196,0.002905251940192247
single,rel,rel_prop,3,m-f1,0.6802068688746415,0.006761911891073799
single,rel,att_prop,0,m-f1,0.682153526437437,0.006830634837687282
single,rel,att_prop,1,m-f1,0.7066438724933917,0.003469442211615788
single,rel,att_prop,2,m-f1,0.711845778440333,0.0042451663249502706
single,rel,att_prop,3,m-f1,0.7134988506782866,0.009174528163115236

